Raw Filtering of JSON Data on FPGAs

Many Big Data applications include the processing of data streams on semi-structured data formats such as JSON. A disadvantage of such formats is that an application may spend a significant amount of processing time just on unselectively parsing all data. To relax this issue, the concept of raw filtering is proposed with the idea to remove data from a stream prior to the costly parsing stage. However, as accurate filtering of raw data is often only possible after the data has been parsed, raw filters are designed to be approximate in the sense of allowing false-positives in order to be implemented efficiently. Contrary to previously proposed CPU-based raw filtering techniques that are restricted to string matching, we present FPGA-based primitives for filtering strings, numbers and also number ranges. In addition, a primitive respecting the basic structure of JSON data is proposed that can be used to further increase the accuracy of introduced raw filters. The proposed raw filter primitives are designed to allow for their composition according to a given filter expression of a query. Thus, complex raw filters can be created for FPGAs which enable a drastical decrease in the amount of generated false-positives, particularly for IoT workload. As there exists a trade-off between accuracy and resource consumption, we evaluate primitives as well as composed raw filters using different queries from the RiotBench benchmark. Our results show that up to 94.3% of the raw data can be filtered without producing any observed false-positives using only a few hundred LUTs.

==> data/board_measurement.dat <==
query, x86, arm, arm+raw_f, s
q0, 13.6, 2.3, 3.6, 1.5
q1, 13.6, 2.2, 36.6, 16.6

==> data/sys_q0_attr.dat <==
acc lut na cl
0.772853185596 172 2 3
0.529085872576 158 2 0
0.772853185596 151 2 3
0.529085872576 192 2 0
0.529085872576 170 2 0
0.772853185596 141 2 3
0.324099722992 294 3 5
0.905817174515 256 3 4
0.905817174515 233 3 3
0.324099722992 256 3 5
0.905817174515 234 3 4
0.534626038781 274 3 5
0.324099722992 249 3 5
0.905817174515 253 3 4
0.168975069252 255 3 0
0.324099722992 241 3 5
0.905817174515 224 3 4
0.905817174515 241 3 4
0.905817174515 236 3 4
0.168975069252 268 3 0
0.905817174515 249 3 3
0.168975069252 306 3 0
0.905817174515 231 3 4
0.324099722992 273 3 5
0.905817174515 229 3 4
0.534626038781 244 3 5
0.324099722992 257 3 5
0.905817174515 280 3 4
0.905817174515 284 3 3
0.534626038781 256 3 5
0.265927977839 179 3 5
0.839335180055 173 3 4
0.839335180055 146 3 3
0.349030470914 167 3 5
0.839335180055 149 3 4
0.590027700831 210 3 5
0.265927977839 151 3 5
0.839335180055 188 3 4
0.207756232687 172 3 0
0.349030470914 162 3 5
0.839335180055 138 3 4
0.839335180055 145 3 4
0.839335180055 152 3 4
0.207756232687 183 3 0
0.839335180055 164 3 3
0.207756232687 220 3 0
0.839335180055 134 3 4
0.349030470914 194 3 5
0.839335180055 139 3 4
0.590027700831 155 3 5
0.265927977839 161 3 5
0.839335180055 163 3 4
0.839335180055 203 3 3
0.590027700831 170 3 5
0.204986149584 237 3 5
0.759002770083 224 3 4
0.759002770083 202 3 3
0.529085872576 222 3 5
0.759002770083 204 3 4
0.274238227147 274 3 5
0.204986149584 204 3 5
0.759002770083 252 3 4
0.14404432133 220 3 0
0.529085872576 210 3 5
0.759002770083 194 3 4
0.759002770083 197 3 4
0.759002770083 206 3 4
0.14404432133 234 3 0
0.759002770083 215 3 3
0.14404432133 278 3 0
0.759002770083 188 3 4
0.529085872576 242 3 5
0.759002770083 197 3 4
0.274238227147 220 3 5
0.204986149584 216 3 5
0.759002770083 219 3 4
0.759002770083 259 3 3
0.274238227147 224 3 5
0.905817174515 260 4 4
0.905817174515 280 4 4
0.905817174515 265 4 4
0.534626038781 299 4 5
0.698060941828 267 4 5
0.157894736842 304 4 0
0.310249307479 285 4 5
0.324099722992 267 4 5
0.313019390582 297 4 5
0.905817174515 310 4 4
0.313019390582 335 4 5
0.905817174515 265 4 4
0.168975069252 295 4 5
0.905817174515 276 4 4
0.905817174515 260 4 4
0.698060941828 267 4 5
0.905817174515 256 4 4
0.905817174515 276 4 4
0.905817174515 256 4 4
0.692520775623 270 4 5
0.310249307479 277 4 5
0.515235457064 280 4 5
0.515235457064 299 4 5
0.692520775623 284 4 5
0.905817174515 301 4 4
0.905817174515 253 4 4
0.905817174515 284 4 3
0.324099722992 281 4 5
0.905817174515 252 4 4
0.470914127424 283 4 5
0.905817174515 278 4 4
0.905817174515 270 4 3
0.515235457064 291 4 5
0.534626038781 281 4 5
0.313019390582 283 4 5
0.310249307479 314 4 5
0.905817174515 260 4 4
0.324099722992 274 4 5
0.534626038781 271 4 5
0.470914127424 296 4 5
0.905817174515 273 4 4
0.470914127424 272 4 5
0.324099722992 297 4 5
0.698060941828 279 4 5
0.905817174515 264 4 4
0.168975069252 330 4 5
0.692520775623 291 4 5
0.905817174515 251 4 4
0.905817174515 258 4 4
0.905817174515 320 4 3
0.157894736842 348 4 0
0.905817174515 287 4 4
0.157894736842 290 4 0
0.324099722992 284 4 5
0.905817174515 273 4 4
0.905817174515 283 4 4
0.905817174515 271 4 4
0.905817174515 312 4 4
0.905817174515 253 4 4
0.168975069252 281 4 5
0.905817174515 257 4 4
0.905817174515 263 4 4
0.905817174515 254 4 4
0.905817174515 277 4 4
0.324099722992 317 4 5
0.905817174515 265 4 4
0.97783933518 82 1 0
0.97783933518 81 1 0
1.0 48 1 5
0.97783933518 76 1 0
1.0 58 1 3
1.0 58 1 3
1.0 56 1 3
0.839335180055 134 2 3
0.349030470914 123 2 0
0.839335180055 110 2 3
0.349030470914 158 2 0
0.349030470914 131 2 0
0.839335180055 99 2 3
0.470914127424 269 3 5
0.905817174515 223 3 4
0.905817174515 226 3 3
0.698060941828 244 3 5
0.905817174515 225 3 4
0.324099722992 269 3 5
0.470914127424 238 3 5
0.905817174515 251 3 4
0.310249307479 246 3 0
0.698060941828 236 3 5
0.905817174515 216 3 4
0.905817174515 229 3 4
0.905817174515 227 3 4
0.310249307479 254 3 0
0.905817174515 238 3 3
0.310249307479 288 3 0
0.905817174515 222 3 4
0.698060941828 239 3 5
0.905817174515 218 3 4
0.324099722992 235 3 5
0.470914127424 250 3 5
0.905817174515 253 3 4
0.905817174515 260 3 3
0.324099722992 247 3 5
0.398891966759 207 3 5
0.986149584488 167 3 4
0.986149584488 169 3 3
0.548476454294 187 3 5
0.986149584488 166 3 4
0.770083102493 204 3 5
0.398891966759 180 3 5
0.986149584488 187 3 4
0.387811634349 187 3 0
0.548476454294 175 3 5
0.986149584488 155 3 4
0.986149584488 171 3 4
0.986149584488 171 3 4
0.387811634349 205 3 0
0.986149584488 184 3 3
0.387811634349 223 3 0
0.986149584488 162 3 4
0.548476454294 181 3 5
0.986149584488 161 3 4
0.770083102493 177 3 5
0.398891966759 188 3 5
0.986149584488 189 3 4
0.986149584488 201 3 3
0.770083102493 193 3 5
0.986149584488 135 2 3
0.548476454294 143 2 0
0.986149584488 133 2 3
0.548476454294 149 2 0
0.548476454294 149 2 0
0.986149584488 126 2 3
0.429362880886 225 3 5
0.772853185596 215 3 4
0.772853185596 194 3 3
0.529085872576 212 3 5
0.772853185596 194 3 4
0.523545706371 263 3 5
0.429362880886 197 3 5
0.772853185596 237 3 4
0.368421052632 212 3 0
0.529085872576 200 3 5
0.772853185596 184 3 4
0.772853185596 188 3 4
0.772853185596 201 3 4
0.368421052632 234 3 0
0.772853185596 211 3 3
0.368421052632 264 3 0
0.772853185596 180 3 4
0.529085872576 239 3 5
0.772853185596 188 3 4
0.523545706371 204 3 5
0.429362880886 206 3 5
0.772853185596 204 3 4
0.772853185596 246 3 3
0.523545706371 221 3 5
0.725761772853 143 1 0
0.725761772853 141 1 0
0.919667590028 110 1 5
0.725761772853 142 1 0
0.919667590028 119 1 3
0.919667590028 120 1 3
0.919667590028 118 1 3
0.759002770083 233 4 4
0.759002770083 218 4 4
0.759002770083 237 4 4
0.274238227147 295 4 5
0.529085872576 274 4 5
0.130193905817 274 4 0
0.506925207756 262 4 5
0.662049861496 240 4 5
0.191135734072 250 4 5
0.759002770083 282 4 4
0.191135734072 278 4 5
0.759002770083 224 4 4
0.260387811634 265 4 5
0.759002770083 237 4 4
0.759002770083 223 4 4
0.529085872576 242 4 5
0.759002770083 217 4 4
0.759002770083 246 4 4
0.759002770083 218 4 4
0.204986149584 233 4 5
0.506925207756 246 4 5
0.14404432133 249 4 5
0.14404432133 299 4 5
0.204986149584 246 4 5
0.759002770083 244 4 4
0.759002770083 225 4 4
0.759002770083 254 4 3
0.662049861496 250 4 5
0.759002770083 223 4 4
0.578947368421 244 4 5
0.759002770083 272 4 4
0.759002770083 237 4 3
0.14404432133 265 4 5
0.274238227147 253 4 5
0.191135734072 243 4 5
0.506925207756 277 4 5
0.759002770083 231 4 4
0.324099722992 236 4 5
0.274238227147 240 4 5
0.578947368421 234 4 5
0.759002770083 244 4 4
0.578947368421 236 4 5
0.662049861496 265 4 5
0.529085872576 251 4 5
0.759002770083 225 4 4
0.260387811634 304 4 5
0.204986149584 257 4 5
0.759002770083 252 4 4
0.759002770083 231 4 4
0.759002770083 293 4 3
0.130193905817 317 4 0
0.759002770083 258 4 4
0.130193905817 255 4 0
0.324099722992 245 4 5
0.759002770083 241 4 4
0.759002770083 283 4 4
0.759002770083 242 4 4
0.759002770083 249 4 4
0.759002770083 221 4 4
0.260387811634 257 4 5
0.759002770083 232 4 4
0.759002770083 228 4 4
0.759002770083 218 4 4
0.759002770083 249 4 4
0.324099722992 257 4 5
0.759002770083 225 4 4
0.770083102493 58 1 0
0.770083102493 74 1 0
0.853185595568 18 1 5
0.770083102493 47 1 0
0.853185595568 37 1 3
0.853185595568 59 1 3
0.853185595568 29 1 3
0.905817174515 213 2 3
0.324099722992 202 2 0
0.905817174515 194 2 3
0.324099722992 231 2 0
0.324099722992 213 2 0
0.905817174515 185 2 3
0.839335180055 183 4 4
0.839335180055 173 4 4
0.839335180055 191 4 4
0.590027700831 246 4 5
0.739612188366 219 4 5
0.196675900277 234 4 0
0.335180055402 210 4 5
0.349030470914 193 4 5
0.254847645429 210 4 5
0.839335180055 238 4 4
0.254847645429 232 4 5
0.839335180055 182 4 4
0.207756232687 219 4 5
0.839335180055 192 4 4
0.839335180055 172 4 4
0.739612188366 198 4 5
0.839335180055 171 4 4
0.839335180055 200 4 4
0.839335180055 170 4 4
0.637119113573 188 4 5
0.335180055402 204 4 5
0.570637119114 200 4 5
0.570637119114 253 4 5
0.637119113573 200 4 5
0.839335180055 199 4 4
0.839335180055 171 4 4
0.839335180055 212 4 3
0.349030470914 201 4 5
0.839335180055 172 4 4
0.401662049861 194 4 5
0.839335180055 224 4 4
0.839335180055 191 4 3
0.570637119114 220 4 5
0.590027700831 206 4 5
0.254847645429 197 4 5
0.335180055402 239 4 5
0.839335180055 185 4 4
0.265927977839 192 4 5
0.590027700831 191 4 5
0.401662049861 187 4 5
0.839335180055 200 4 4
0.401662049861 182 4 5
0.349030470914 227 4 5
0.739612188366 199 4 5
0.839335180055 178 4 4
0.207756232687 259 4 5
0.637119113573 211 4 5
0.839335180055 204 4 4
0.839335180055 176 4 4
0.839335180055 249 4 3
0.196675900277 273 4 0
0.839335180055 213 4 4
0.196675900277 211 4 0
0.265927977839 199 4 5
0.839335180055 198 4 4
0.839335180055 235 4 4
0.839335180055 193 4 4
0.839335180055 209 4 4
0.839335180055 177 4 4
0.207756232687 211 4 5
0.839335180055 184 4 4
0.839335180055 183 4 4
0.839335180055 163 4 4
0.839335180055 208 4 4
0.265927977839 216 4 5
0.839335180055 180 4 4
0.853185595568 147 2 3
0.598337950139 114 2 0
0.853185595568 111 2 3
0.598337950139 166 2 0
0.598337950139 129 2 0
0.853185595568 98 2 3
0.853185595568 109 2 3
0.747922437673 95 2 0
0.853185595568 88 2 3
0.747922437673 125 2 0
0.747922437673 106 2 0
0.853185595568 79 2 3
0.919667590028 157 2 3
0.703601108033 170 2 0
0.919667590028 159 2 3
0.703601108033 173 2 0
0.703601108033 182 2 0
0.919667590028 155 2 3
0.700831024931 241 3 5
0.919667590028 201 3 4
0.919667590028 210 3 3
0.703601108033 227 3 5
0.919667590028 205 3 4
0.534626038781 248 3 5
0.700831024931 221 3 5
0.919667590028 226 3 4
0.515235457064 229 3 0
0.703601108033 216 3 5
0.919667590028 199 3 4
0.919667590028 212 3 4
0.919667590028 212 3 4
0.515235457064 241 3 0
0.919667590028 220 3 3
0.515235457064 250 3 0
0.919667590028 204 3 4
0.703601108033 216 3 5
0.919667590028 203 3 4
0.534626038781 220 3 5
0.700831024931 231 3 5
0.919667590028 224 3 4
0.919667590028 232 3 3
0.534626038781 229 3 5
0.759002770083 241 4 4
0.759002770083 260 4 4
0.759002770083 255 4 4
0.515235457064 313 4 5
0.529085872576 288 4 5
0.01108033241 294 4 0
0.14404432133 272 4 5
0.274238227147 254 4 5
0.0637119113573 273 4 5
0.759002770083 326 4 4
0.0637119113573 312 4 5
0.759002770083 248 4 4
0.135734072022 286 4 5
0.759002770083 258 4 4
0.759002770083 242 4 4
0.529085872576 254 4 5
0.759002770083 236 4 4
0.759002770083 266 4 4
0.759002770083 237 4 4
0.429362880886 252 4 5
0.14404432133 253 4 5
0.368421052632 265 4 5
0.368421052632 318 4 5
0.429362880886 261 4 5
0.759002770083 284 4 4
0.759002770083 229 4 4
0.759002770083 276 4 3
0.274238227147 261 4 5
0.759002770083 238 4 4
0.204986149584 262 4 5
0.759002770083 290 4 4
0.759002770083 256 4 3
0.368421052632 285 4 5
0.515235457064 272 4 5
0.0637119113573 262 4 5
0.14404432133 317 4 5
0.759002770083 249 4 4
0.191135734072 255 4 5
0.515235457064 259 4 5
0.204986149584 280 4 5
0.759002770083 263 4 4
0.204986149584 248 4 5
0.274238227147 312 4 5
0.529085872576 267 4 5
0.759002770083 244 4 4
0.135734072022 343 4 5
0.429362880886 279 4 5
0.759002770083 266 4 4
0.759002770083 235 4 4
0.759002770083 335 4 3
0.01108033241 355 4 0
0.759002770083 299 4 4
0.01108033241 274 4 0
0.191135734072 264 4 5
0.759002770083 258 4 4
0.759002770083 299 4 4
0.759002770083 250 4 4
0.759002770083 292 4 4
0.759002770083 241 4 4
0.135734072022 274 4 5
0.759002770083 247 4 4
0.759002770083 247 4 4
0.759002770083 231 4 4
0.759002770083 292 4 4
0.191135734072 302 4 5
0.759002770083 245 4 4
0.797783933518 98 1 0
0.797783933518 120 1 0
1.0 63 1 5
0.797783933518 98 1 0
1.0 81 1 3
1.0 96 1 3
1.0 75 1 3
0.919667590028 200 2 3
0.534626038781 193 2 0
0.919667590028 185 2 3
0.534626038781 221 2 0
0.534626038781 203 2 0
0.919667590028 176 2 3
0.759002770083 351 5 4
0.578947368421 275 5 5
0.0526315789474 307 5 5
0.260387811634 302 5 5
0.759002770083 290 5 4
0.135734072022 362 5 5
0.759002770083 289 5 3
0.14404432133 342 5 5
0.759002770083 281 5 4
0.368421052632 290 5 5
0.759002770083 355 5 4
0.759002770083 304 5 4
0.274238227147 294 5 5
0.135734072022 301 5 5
0.662049861496 304 5 5
0.324099722992 281 5 5
0.191135734072 319 5 5
0.135734072022 313 5 5
0.0526315789474 347 5 5
0.662049861496 290 5 5
0.204986149584 280 5 5
0.759002770083 274 5 4
0.324099722992 291 5 5
0.759002770083 274 5 4
0.0 386 5 0
0.759002770083 359 5 3
0.124653739612 300 5 5
0.759002770083 275 5 4
0.529085872576 312 5 5
0.759002770083 288 5 4
0.515235457064 339 5 5
0.759002770083 320 5 4
0.349030470914 301 5 5
0.260387811634 308 5 5
0.759002770083 277 5 4
0.124653739612 377 5 5
0.662049861496 291 5 5
0.559556786704 279 5 5
0.759002770083 290 5 4
0.130193905817 355 5 5
0.759002770083 272 5 4
0.14404432133 311 5 5
0.759002770083 311 5 4
0.759002770083 273 5 4
0.759002770083 295 5 4
0.324099722992 297 5 5
0.759002770083 316 5 4
0.759002770083 270 5 4
0.759002770083 264 5 4
0.759002770083 279 5 4
0.759002770083 293 5 4
0.0637119113573 300 5 5
0.368421052632 343 5 5
0.559556786704 296 5 5
0.495844875346 337 5 5
0.759002770083 280 5 4
0.180055401662 337 5 5
0.759002770083 294 5 4
0.130193905817 303 5 5
0.759002770083 322 5 4
0.409972299169 302 5 5
0.759002770083 288 5 4
0.759002770083 336 5 4
0.578947368421 287 5 5
0.759002770083 268 5 4
0.559556786704 290 5 5
0.759002770083 256 5 4
0.759002770083 291 5 4
0.515235457064 284 5 5
0.14404432133 292 5 5
0.759002770083 282 5 4
0.409972299169 286 5 5
0.506925207756 302 5 5
0.759002770083 273 5 4
0.759002770083 263 5 4
0.759002770083 281 5 4
0.529085872576 291 5 5
0.204986149584 297 5 5
0.759002770083 284 5 4
0.578947368421 270 5 5
0.759002770083 264 5 4
0.759002770083 276 5 4
0.759002770083 303 5 4
0.409972299169 295 5 5
0.368421052632 311 5 5
0.759002770083 272 5 4
0.759002770083 270 5 4
0.759002770083 298 5 4
0.191135734072 290 5 5
0.759002770083 269 5 4
0.191135734072 295 5 5
0.759002770083 283 5 4
0.429362880886 306 5 5
0.01108033241 321 5 5
0.759002770083 318 5 4
0.759002770083 345 5 4
0.759002770083 290 5 4
0.180055401662 290 5 5
0.759002770083 279 5 4
0.01108033241 302 5 5
0.495844875346 310 5 5
0.759002770083 270 5 4
0.759002770083 312 5 3
0.0637119113573 287 5 5
0.506925207756 319 5 5
0.0 331 5 0
0.191135734072 319 5 5
0.274238227147 343 5 5
0.759002770083 326 5 4
0.759002770083 271 5 4
0.759002770083 314 5 4
0.274238227147 300 5 5
0.124653739612 321 5 5
0.759002770083 319 5 4
0.759002770083 262 5 4
0.130193905817 321 5 5
0.429362880886 279 5 5
0.759002770083 283 5 4
0.759002770083 283 5 4
0.759002770083 331 5 4
0.759002770083 284 5 4
0.759002770083 265 5 4
0.204986149584 292 5 5
0.260387811634 345 5 5
0.0 307 5 0
0.349030470914 319 5 5
0.429362880886 286 5 5
0.759002770083 282 5 4
0.759002770083 274 5 4
0.759002770083 283 5 4
0.495844875346 293 5 5
0.0526315789474 295 5 5
0.759002770083 272 5 4
0.759002770083 270 5 4
0.759002770083 261 5 4
0.180055401662 303 5 5
0.759002770083 322 5 4
0.759002770083 275 5 4
0.759002770083 264 5 4
0.0637119113573 333 5 5
0.759002770083 273 5 4
0.529085872576 281 5 5
0.759002770083 304 5 4
0.191135734072 281 5 5
0.191135734072 287 5 5
0.759002770083 284 5 4
0.759002770083 259 5 4
0.759002770083 261 5 4
0.759002770083 300 5 4
0.506925207756 287 5 5
0.759002770083 281 5 4
0.759002770083 286 5 4
0.01108033241 374 5 5
0.515235457064 300 5 5
0.349030470914 350 5 5
0.759002770083 299 5 4
0.584487534626 184 3 5
0.772853185596 202 3 4
0.772853185596 182 3 3
0.529085872576 200 3 5
0.772853185596 181 3 4
0.670360110803 215 3 5
0.584487534626 183 3 5
0.772853185596 199 3 4
0.506925207756 200 3 0
0.529085872576 188 3 5
0.772853185596 172 3 4
0.772853185596 172 3 4
0.772853185596 185 3 4
0.506925207756 212 3 0
0.772853185596 193 3 3
0.506925207756 243 3 0
0.772853185596 167 3 4
0.529085872576 223 3 5
0.772853185596 176 3 4
0.670360110803 193 3 5
0.584487534626 194 3 5
0.772853185596 167 3 4
0.772853185596 208 3 3
0.670360110803 202 3 5
0.401662049861 152 3 5
0.839335180055 164 3 4
0.839335180055 141 3 3
0.739612188366 161 3 5
0.839335180055 143 3 4
0.349030470914 191 3 5
0.401662049861 145 3 5
0.839335180055 169 3 4
0.335180055402 167 3 0
0.739612188366 150 3 5
0.839335180055 134 3 4
0.839335180055 136 3 4
0.839335180055 145 3 4
0.335180055402 174 3 0
0.839335180055 155 3 3
0.335180055402 202 3 0
0.839335180055 129 3 4
0.739612188366 180 3 5
0.839335180055 134 3 4
0.349030470914 158 3 5
0.401662049861 156 3 5
0.839335180055 138 3 4
0.839335180055 178 3 3
0.349030470914 167 3 5
1.0 144 2 3
0.778393351801 137 2 0
1.0 129 2 3
0.778393351801 161 2 0
0.778393351801 147 2 0
1.0 120 2 3
0.772853185596 222 4 4
0.772853185596 208 4 4
0.772853185596 229 4 4
0.523545706371 287 4 5
0.529085872576 262 4 5
0.349030470914 269 4 0
0.506925207756 250 4 5
0.670360110803 229 4 5
0.409972299169 248 4 5
0.772853185596 273 4 4
0.409972299169 256 4 5
0.772853185596 220 4 4
0.504155124654 259 4 5
0.772853185596 228 4 4
0.772853185596 212 4 4
0.529085872576 228 4 5
0.772853185596 210 4 4
0.772853185596 238 4 4
0.772853185596 210 4 4
0.429362880886 227 4 5
0.506925207756 235 4 5
0.368421052632 239 4 5
0.368421052632 292 4 5
0.429362880886 236 4 5
0.772853185596 231 4 4
0.772853185596 214 4 4
0.772853185596 249 4 3
0.670360110803 240 4 5
0.772853185596 212 4 4
0.584487534626 233 4 5
0.772853185596 264 4 4
0.772853185596 230 4 3
0.368421052632 258 4 5
0.523545706371 247 4 5
0.409972299169 234 4 5
0.506925207756 272 4 5
0.772853185596 223 4 4
0.567867036011 228 4 5
0.523545706371 232 4 5
0.584487534626 226 4 5
0.772853185596 238 4 4
0.584487534626 223 4 5
0.670360110803 258 4 5
0.529085872576 240 4 5
0.772853185596 217 4 4
0.504155124654 289 4 5
0.429362880886 255 4 5
0.772853185596 242 4 4
0.772853185596 220 4 4
0.772853185596 283 4 3
0.349030470914 303 4 0
0.772853185596 248 4 4
0.349030470914 248 4 0
0.567867036011 238 4 5
0.772853185596 234 4 4
0.772853185596 274 4 4
0.772853185596 231 4 4
0.772853185596 241 4 4
0.772853185596 215 4 4
0.504155124654 249 4 5
0.772853185596 221 4 4
0.772853185596 222 4 4
0.772853185596 207 4 4
0.772853185596 241 4 4
0.567867036011 249 4 5
0.772853185596 220 4 4
0.645429362881 163 3 5
0.853185595568 153 3 4
0.853185595568 133 3 3
0.747922437673 150 3 5
0.853185595568 133 3 4
0.598337950139 197 3 5
0.645429362881 139 3 5
0.853185595568 176 3 4
0.578947368421 160 3 0
0.747922437673 140 3 5
0.853185595568 122 3 4
0.853185595568 131 3 4
0.853185595568 139 3 4
0.578947368421 170 3 0
0.853185595568 150 3 3
0.578947368421 203 3 0
0.853185595568 121 3 4
0.747922437673 170 3 5
0.853185595568 126 3 4
0.598337950139 142 3 5
0.645429362881 149 3 5
0.853185595568 146 3 4
0.853185595568 185 3 3
0.598337950139 158 3 5
0.986149584488 159 2 3
0.398891966759 149 2 0
0.986149584488 142 2 3
0.398891966759 174 2 0
0.398891966759 156 2 0
0.986149584488 130 2 3
0.562326869806 106 1 0
0.562326869806 108 1 0
0.986149584488 67 1 5
0.562326869806 95 1 0
0.986149584488 79 1 3
0.986149584488 83 1 3
0.986149584488 76 1 3

==> data/sys_q1_attr.dat <==
acc lut na cl
0.895348837209 199 2 3
0.707188160677 184 2 0
0.895348837209 178 2 3
0.707188160677 219 2 0
0.707188160677 197 2 0
0.895348837209 169 2 3
0.92600422833 343 3 5
0.931289640592 302 3 4
0.931289640592 295 3 3
0.868921775899 314 3 5
0.931289640592 295 3 4
0.873150105708 334 3 5
0.92600422833 307 3 5
0.931289640592 313 3 4
0.868921775899 316 3 0
0.868921775899 303 3 5
0.931289640592 287 3 4
0.931289640592 301 3 4
0.931289640592 298 3 4
0.868921775899 328 3 0
0.931289640592 311 3 3
0.868921775899 353 3 0
0.931289640592 290 3 4
0.868921775899 320 3 5
0.931289640592 290 3 4
0.873150105708 306 3 5
0.92600422833 316 3 5
0.931289640592 327 3 4
0.931289640592 333 3 3
0.873150105708 316 3 5
0.958773784355 231 3 5
0.964059196617 223 3 4
0.964059196617 188 3 3
0.822410147992 216 3 5
0.964059196617 199 3 4
0.827695560254 252 3 5
0.958773784355 204 3 5
0.964059196617 232 3 4
0.822410147992 216 3 0
0.822410147992 211 3 5
0.964059196617 188 3 4
0.964059196617 196 3 4
0.964059196617 195 3 4
0.822410147992 227 3 0
0.964059196617 209 3 3
0.822410147992 264 3 0
0.964059196617 184 3 4
0.822410147992 243 3 5
0.964059196617 182 3 4
0.827695560254 198 3 5
0.958773784355 212 3 5
0.964059196617 216 3 4
0.964059196617 245 3 3
0.827695560254 215 3 5
0.834038054968 261 3 5
0.895348837209 264 3 4
0.895348837209 239 3 3
0.707188160677 262 3 5
0.895348837209 243 3 4
0.755813953488 297 3 5
0.834038054968 239 3 5
0.895348837209 276 3 4
0.702959830867 256 3 0
0.707188160677 250 3 5
0.895348837209 234 3 4
0.895348837209 231 3 4
0.895348837209 244 3 4
0.702959830867 273 3 0
0.895348837209 253 3 3
0.702959830867 302 3 0
0.895348837209 224 3 4
0.707188160677 284 3 5
0.895348837209 233 3 4
0.755813953488 257 3 5
0.834038054968 252 3 5
0.895348837209 243 3 4
0.895348837209 283 3 3
0.755813953488 262 3 5
0.130021141649 307 4 4
0.130021141649 306 4 4
0.130021141649 308 4 4
0.107822410148 343 4 5
0.0169133192389 317 4 5
0.0169133192389 349 4 0
0.0169133192389 334 4 5
0.107822410148 316 4 5
0.0285412262156 340 4 5
0.130021141649 336 4 4
0.0285412262156 364 4 5
0.130021141649 312 4 4
0.107822410148 339 4 5
0.130021141649 321 4 4
0.130021141649 304 4 4
0.0169133192389 314 4 5
0.130021141649 301 4 4
0.130021141649 318 4 4
0.130021141649 299 4 4
0.0285412262156 319 4 5
0.0169133192389 323 4 5
0.0169133192389 326 4 5
0.0169133192389 349 4 5
0.0285412262156 329 4 5
0.130021141649 329 4 4
0.130021141649 301 4 4
0.130021141649 330 4 3
0.107822410148 328 4 5
0.130021141649 298 4 4
0.0285412262156 323 4 5
0.130021141649 324 4 4
0.130021141649 316 4 3
0.0169133192389 336 4 5
0.107822410148 324 4 5
0.0285412262156 328 4 5
0.0169133192389 347 4 5
0.130021141649 306 4 4
0.130021141649 317 4 5
0.107822410148 318 4 5
0.0285412262156 320 4 5
0.130021141649 316 4 4
0.0285412262156 312 4 5
0.107822410148 330 4 5
0.0169133192389 322 4 5
0.130021141649 307 4 4
0.107822410148 358 4 5
0.0285412262156 342 4 5
0.130021141649 301 4 4
0.130021141649 307 4 4
0.130021141649 348 4 3
0.0169133192389 373 4 0
0.130021141649 321 4 4
0.0169133192389 334 4 0
0.130021141649 328 4 5
0.130021141649 326 4 4
0.130021141649 333 4 4
0.130021141649 317 4 4
0.130021141649 342 4 4
0.130021141649 301 4 4
0.107822410148 324 4 5
0.130021141649 302 4 4
0.130021141649 308 4 4
0.130021141649 294 4 4
0.130021141649 312 4 4
0.130021141649 348 4 5
0.130021141649 310 4 4
0.0285412262156 82 1 0
0.0285412262156 81 1 0
0.130021141649 38 1 5
0.0285412262156 75 1 0
0.130021141649 48 1 3
0.130021141649 48 1 3
0.130021141649 46 1 3
0.964059196617 174 2 3
0.822410147992 163 2 0
0.964059196617 150 2 3
0.822410147992 195 2 0
0.822410147992 168 2 0
0.964059196617 139 2 3
0.0285412262156 252 3 5
0.130021141649 229 3 4
0.130021141649 233 3 3
0.0169133192389 249 3 5
0.130021141649 230 3 4
0.107822410148 255 3 5
0.0285412262156 241 3 5
0.130021141649 237 3 4
0.0169133192389 249 3 0
0.0169133192389 240 3 5
0.130021141649 225 3 4
0.130021141649 231 3 4
0.130021141649 234 3 4
0.0169133192389 259 3 0
0.130021141649 244 3 3
0.0169133192389 272 3 0
0.130021141649 225 3 4
0.0169133192389 245 3 5
0.130021141649 225 3 4
0.107822410148 242 3 5
0.0285412262156 248 3 5
0.130021141649 237 3 4
0.130021141649 246 3 3
0.107822410148 251 3 5
0.130021141649 244 3 5
0.130021141649 209 3 4
0.130021141649 206 3 3
0.0285412262156 224 3 5
0.130021141649 207 3 4
0.0285412262156 240 3 5
0.130021141649 217 3 5
0.130021141649 223 3 4
0.0285412262156 226 3 0
0.0285412262156 217 3 5
0.130021141649 200 3 4
0.130021141649 210 3 4
0.130021141649 208 3 4
0.0285412262156 239 3 0
0.130021141649 220 3 3
0.0285412262156 259 3 0
0.130021141649 199 3 4
0.0285412262156 223 3 5
0.130021141649 199 3 4
0.0285412262156 216 3 5
0.130021141649 226 3 5
0.130021141649 228 3 4
0.130021141649 237 3 3
0.0285412262156 226 3 5
0.130021141649 151 2 3
0.0285412262156 159 2 0
0.130021141649 149 2 3
0.0285412262156 165 2 0
0.0285412262156 171 2 0
0.130021141649 143 2 3
0.838266384778 309 3 5
0.895348837209 296 3 4
0.895348837209 276 3 3
0.707188160677 294 3 5
0.895348837209 275 3 4
0.761099365751 340 3 5
0.838266384778 281 3 5
0.895348837209 319 3 4
0.707188160677 294 3 0
0.707188160677 282 3 5
0.895348837209 266 3 4
0.895348837209 273 3 4
0.895348837209 283 3 4
0.707188160677 312 3 0
0.895348837209 292 3 3
0.707188160677 346 3 0
0.895348837209 264 3 4
0.707188160677 315 3 5
0.895348837209 270 3 4
0.761099365751 286 3 5
0.838266384778 290 3 5
0.895348837209 288 3 4
0.895348837209 328 3 3
0.761099365751 301 3 5
0.873150105708 157 1 0
0.873150105708 155 1 0
0.931289640592 124 1 5
0.873150105708 154 1 0
0.931289640592 134 1 3
0.931289640592 134 1 3
0.931289640592 132 1 3
0.119450317125 260 4 4
0.119450317125 249 4 4
0.119450317125 260 4 4
0.0750528541226 313 4 5
0.0560253699789 301 4 5
0.0 303 4 0
0.0 287 4 5
0.00845665961945 269 4 5
0.0169133192389 280 4 5
0.119450317125 301 4 4
0.0169133192389 294 4 5
0.119450317125 255 4 4
0.00845665961945 291 4 5
0.119450317125 265 4 4
0.119450317125 249 4 4
0.0560253699789 267 4 5
0.119450317125 248 4 4
0.119450317125 271 4 4
0.119450317125 246 4 4
0.0983086680761 263 4 5
0.0 277 4 5
0.0560253699789 277 4 5
0.0560253699789 318 4 5
0.0983086680761 272 4 5
0.119450317125 261 4 4
0.119450317125 251 4 4
0.119450317125 282 4 3
0.00845665961945 276 4 5
0.119450317125 251 4 4
0.0169133192389 267 4 5
0.119450317125 292 4 4
0.119450317125 265 4 3
0.0560253699789 292 4 5
0.0750528541226 279 4 5
0.0169133192389 271 4 5
0.0 310 4 5
0.119450317125 257 4 4
0.0274841437632 262 4 5
0.0750528541226 264 4 5
0.0169133192389 265 4 5
0.119450317125 272 4 4
0.0169133192389 263 4 5
0.00845665961945 297 4 5
0.0560253699789 280 4 5
0.119450317125 253 4 4
0.00845665961945 319 4 5
0.0983086680761 277 4 5
0.119450317125 283 4 4
0.119450317125 260 4 4
0.119450317125 311 4 3
0.0 335 4 0
0.119450317125 289 4 4
0.0 286 4 0
0.0274841437632 269 4 5
0.119450317125 258 4 4
0.119450317125 299 4 4
0.119450317125 270 4 4
0.119450317125 267 4 4
0.119450317125 251 4 4
0.00845665961945 283 4 5
0.119450317125 261 4 4
0.119450317125 259 4 4
0.119450317125 247 4 4
0.119450317125 280 4 4
0.0274841437632 274 4 5
0.119450317125 257 4 4
0.827695560254 73 1 0
0.827695560254 95 1 0
0.964059196617 35 1 5
0.827695560254 63 1 0
0.964059196617 54 1 3
0.964059196617 75 1 3
0.964059196617 46 1 3
0.931289640592 218 2 3
0.868921775899 220 2 0
0.931289640592 212 2 3
0.868921775899 237 2 0
0.868921775899 231 2 0
0.931289640592 204 2 3
0.119450317125 240 4 4
0.119450317125 233 4 4
0.119450317125 242 4 4
0.0750528541226 296 4 5
0.00845665961945 272 4 5
0.00845665961945 284 4 0
0.00845665961945 269 4 5
0.0750528541226 253 4 5
0.0274841437632 264 4 5
0.119450317125 293 4 4
0.0274841437632 282 4 5
0.119450317125 235 4 4
0.0750528541226 273 4 5
0.119450317125 244 4 4
0.119450317125 231 4 4
0.00845665961945 250 4 5
0.119450317125 224 4 4
0.119450317125 254 4 4
0.119450317125 224 4 4
0.0274841437632 241 4 5
0.00845665961945 262 4 5
0.00845665961945 254 4 5
0.00845665961945 305 4 5
0.0274841437632 251 4 5
0.119450317125 253 4 4
0.119450317125 229 4 4
0.119450317125 264 4 3
0.0750528541226 258 4 5
0.119450317125 226 4 4
0.0274841437632 246 4 5
0.119450317125 278 4 4
0.119450317125 244 4 3
0.00845665961945 272 4 5
0.0750528541226 260 4 5
0.0274841437632 251 4 5
0.00845665961945 294 4 5
0.119450317125 236 4 4
0.119450317125 242 4 5
0.0750528541226 245 4 5
0.0274841437632 247 4 5
0.119450317125 252 4 4
0.0274841437632 241 4 5
0.0750528541226 283 4 5
0.00845665961945 253 4 5
0.119450317125 231 4 4
0.0750528541226 310 4 5
0.0274841437632 265 4 5
0.119450317125 256 4 4
0.119450317125 236 4 4
0.119450317125 301 4 3
0.00845665961945 323 4 0
0.119450317125 273 4 4
0.00845665961945 262 4 0
0.119450317125 251 4 5
0.119450317125 248 4 4
0.119450317125 288 4 4
0.119450317125 250 4 4
0.119450317125 262 4 4
0.119450317125 229 4 4
0.0750528541226 262 4 5
0.119450317125 235 4 4
0.119450317125 236 4 4
0.119450317125 224 4 4
0.119450317125 264 4 4
0.119450317125 269 4 5
0.119450317125 233 4 4
0.964059196617 198 2 3
0.827695560254 165 2 0
0.964059196617 162 2 3
0.827695560254 217 2 0
0.827695560254 180 2 0
0.964059196617 149 2 3
0.119450317125 117 2 3
0.00845665961945 103 2 0
0.119450317125 96 2 3
0.00845665961945 133 2 0
0.00845665961945 114 2 0
0.119450317125 87 2 3
0.130021141649 176 2 3
0.0169133192389 186 2 0
0.130021141649 175 2 3
0.0169133192389 191 2 0
0.0169133192389 196 2 0
0.130021141649 170 2 3
0.0285412262156 296 3 5
0.130021141649 259 3 4
0.130021141649 262 3 3
0.0169133192389 277 3 5
0.130021141649 256 3 4
0.107822410148 296 3 5
0.0285412262156 270 3 5
0.130021141649 276 3 4
0.0169133192389 279 3 0
0.0169133192389 268 3 5
0.130021141649 252 3 4
0.130021141649 262 3 4
0.130021141649 261 3 4
0.0169133192389 291 3 0
0.130021141649 272 3 3
0.0169133192389 308 3 0
0.130021141649 253 3 4
0.0169133192389 275 3 5
0.130021141649 252 3 4
0.107822410148 267 3 5
0.0285412262156 280 3 5
0.130021141649 280 3 4
0.130021141649 291 3 3
0.107822410148 276 3 5
0.895348837209 329 4 4
0.895348837209 330 4 4
0.895348837209 336 4 4
0.761099365751 392 4 5
0.707188160677 369 4 5
0.702959830867 379 4 0
0.702959830867 361 4 5
0.755813953488 342 4 5
0.834038054968 357 4 5
0.895348837209 393 4 4
0.834038054968 383 4 5
0.895348837209 329 4 4
0.755813953488 365 4 5
0.895348837209 340 4 4
0.895348837209 323 4 4
0.707188160677 338 4 5
0.895348837209 319 4 4
0.895348837209 345 4 4
0.895348837209 319 4 4
0.838266384778 335 4 5
0.702959830867 344 4 5
0.707188160677 349 4 5
0.707188160677 401 4 5
0.838266384778 345 4 5
0.895348837209 354 4 4
0.895348837209 318 4 4
0.895348837209 361 4 3
0.755813953488 347 4 5
0.895348837209 321 4 4
0.834038054968 340 4 5
0.895348837209 373 4 4
0.895348837209 339 4 3
0.707188160677 368 4 5
0.761099365751 353 4 5
0.834038054968 343 4 5
0.702959830867 389 4 5
0.895348837209 329 4 4
0.890063424947 337 4 5
0.761099365751 338 4 5
0.834038054968 351 4 5
0.895348837209 346 4 4
0.834038054968 331 4 5
0.755813953488 385 4 5
0.707188160677 349 4 5
0.895348837209 327 4 4
0.755813953488 412 4 5
0.838266384778 363 4 5
0.895348837209 350 4 4
0.895348837209 328 4 4
0.895348837209 406 4 3
0.702959830867 426 4 0
0.895348837209 374 4 4
0.702959830867 358 4 0
0.890063424947 345 4 5
0.895348837209 343 4 4
0.895348837209 384 4 4
0.895348837209 342 4 4
0.895348837209 363 4 4
0.895348837209 321 4 4
0.755813953488 354 4 5
0.895348837209 330 4 4
0.895348837209 331 4 4
0.895348837209 317 4 4
0.895348837209 364 4 4
0.890063424947 369 4 5
0.895348837209 328 4 4
1.0 117 1 0
1.0 139 1 0
1.0 83 1 5
1.0 117 1 0
1.0 100 1 3
1.0 115 1 3
1.0 94 1 3
0.931289640592 258 2 3
0.873150105708 250 2 0
0.931289640592 242 2 3
0.873150105708 277 2 0
0.873150105708 259 2 0
0.931289640592 234 2 3
0.119450317125 404 5 4
0.0169133192389 337 5 5
0.0169133192389 372 5 5
0.00845665961945 363 5 5
0.119450317125 354 5 4
0.0750528541226 412 5 5
0.119450317125 353 5 3
0.0560253699789 392 5 5
0.119450317125 346 5 4
0.0560253699789 355 5 5
0.119450317125 406 5 4
0.119450317125 357 5 4
0.0750528541226 354 5 5
0.0750528541226 362 5 5
0.00845665961945 370 5 5
0.0274841437632 342 5 5
0.119450317125 370 5 5
0.0750528541226 372 5 5
0.0169133192389 399 5 5
0.00845665961945 350 5 5
0.0983086680761 341 5 5
0.119450317125 336 5 4
0.0274841437632 350 5 5
0.119450317125 339 5 4
0.0 438 5 0
0.119450317125 412 5 3
0.00845665961945 364 5 5
0.119450317125 335 5 4
0.0560253699789 377 5 5
0.119450317125 353 5 4
0.0750528541226 401 5 5
0.119450317125 375 5 4
0.0 364 5 5
0.00845665961945 371 5 5
0.119450317125 340 5 4
0.00845665961945 431 5 5
0.00845665961945 356 5 5
0.0274841437632 342 5 5
0.119450317125 351 5 4
0.0 412 5 5
0.119450317125 340 5 4
0.0560253699789 372 5 5
0.119450317125 364 5 4
0.119450317125 334 5 4
0.119450317125 357 5 4
0.0274841437632 351 5 5
0.119450317125 381 5 4
0.119450317125 332 5 4
0.119450317125 327 5 4
0.119450317125 333 5 4
0.119450317125 357 5 4
0.0983086680761 366 5 5
0.0560253699789 405 5 5
0.0274841437632 361 5 5
0.00845665961945 403 5 5
0.119450317125 344 5 4
0.0274841437632 387 5 5
0.119450317125 352 5 4
0.0 364 5 5
0.119450317125 374 5 4
0.0169133192389 373 5 5
0.119450317125 356 5 4
0.119450317125 388 5 4
0.0169133192389 347 5 5
0.119450317125 333 5 4
0.0274841437632 354 5 5
0.119450317125 322 5 4
0.119450317125 353 5 4
0.0750528541226 348 5 5
0.0560253699789 354 5 5
0.119450317125 346 5 4
0.0169133192389 351 5 5
0.0 366 5 5
0.119450317125 338 5 4
0.119450317125 327 5 4
0.119450317125 345 5 4
0.0560253699789 356 5 5
0.0983086680761 354 5 5
0.119450317125 334 5 4
0.0169133192389 339 5 5
0.119450317125 328 5 4
0.119450317125 337 5 4
0.119450317125 368 5 4
0.0169133192389 363 5 5
0.0560253699789 374 5 5
0.119450317125 333 5 4
0.119450317125 335 5 4
0.119450317125 365 5 4
0.119450317125 350 5 5
0.119450317125 330 5 4
0.0169133192389 359 5 5
0.119450317125 345 5 4
0.0983086680761 369 5 5
0.0560253699789 383 5 5
0.119450317125 387 5 4
0.119450317125 395 5 4
0.119450317125 345 5 4
0.0274841437632 353 5 5
0.119450317125 346 5 4
0.0560253699789 365 5 5
0.00845665961945 375 5 5
0.119450317125 333 5 4
0.119450317125 377 5 3
0.0983086680761 351 5 5
0.0 384 5 5
0.0 397 5 0
0.0169133192389 372 5 5
0.0750528541226 387 5 5
0.119450317125 391 5 4
0.119450317125 336 5 4
0.119450317125 366 5 4
0.0750528541226 359 5 5
0.00845665961945 382 5 5
0.119450317125 366 5 4
0.119450317125 326 5 4
0.0 382 5 5
0.0983086680761 343 5 5
0.119450317125 343 5 4
0.119450317125 347 5 4
0.119450317125 397 5 4
0.119450317125 347 5 4
0.119450317125 325 5 4
0.0983086680761 351 5 5
0.00845665961945 395 5 5
0.0 372 5 0
0.0 383 5 5
0.0983086680761 351 5 5
0.119450317125 344 5 4
0.119450317125 338 5 4
0.119450317125 347 5 4
0.00845665961945 356 5 5
0.0169133192389 359 5 5
0.119450317125 338 5 4
0.119450317125 332 5 4
0.119450317125 326 5 4
0.0274841437632 367 5 5
0.119450317125 375 5 4
0.119450317125 338 5 4
0.119450317125 327 5 4
0.0983086680761 382 5 5
0.119450317125 334 5 4
0.0560253699789 345 5 5
0.119450317125 365 5 4
0.119450317125 341 5 5
0.0169133192389 352 5 5
0.119450317125 351 5 4
0.119450317125 322 5 4
0.119450317125 327 5 4
0.119450317125 363 5 4
0.0 351 5 5
0.119450317125 341 5 4
0.119450317125 353 5 4
0.0560253699789 425 5 5
0.0750528541226 362 5 5
0.0 419 5 5
0.119450317125 366 5 4
0.0169133192389 214 3 5
0.119450317125 230 3 4
0.119450317125 207 3 3
0.0560253699789 228 3 5
0.119450317125 209 3 4
0.00845665961945 245 3 5
0.0169133192389 212 3 5
0.119450317125 229 3 4
0.0 223 3 0
0.0560253699789 215 3 5
0.119450317125 200 3 4
0.119450317125 201 3 4
0.119450317125 209 3 4
0.0 238 3 0
0.119450317125 219 3 3
0.0 260 3 0
0.119450317125 196 3 4
0.0560253699789 251 3 5
0.119450317125 200 3 4
0.00845665961945 217 3 5
0.0169133192389 221 3 5
0.119450317125 198 3 4
0.119450317125 238 3 3
0.00845665961945 228 3 5
0.0274841437632 189 3 5
0.119450317125 201 3 4
0.119450317125 179 3 3
0.00845665961945 198 3 5
0.119450317125 181 3 4
0.0750528541226 228 3 5
0.0274841437632 183 3 5
0.119450317125 206 3 4
0.00845665961945 204 3 0
0.00845665961945 187 3 5
0.119450317125 172 3 4
0.119450317125 174 3 4
0.119450317125 182 3 4
0.00845665961945 211 3 0
0.119450317125 193 3 3
0.00845665961945 237 3 0
0.119450317125 166 3 4
0.00845665961945 217 3 5
0.119450317125 171 3 4
0.0750528541226 195 3 5
0.0274841437632 191 3 5
0.119450317125 175 3 4
0.119450317125 215 3 3
0.0750528541226 201 3 5
0.130021141649 157 2 3
0.0285412262156 150 2 0
0.130021141649 142 2 3
0.0285412262156 173 2 0
0.0285412262156 175 2 0
0.130021141649 133 2 3
0.119450317125 288 4 4
0.119450317125 281 4 4
0.119450317125 292 4 4
0.0750528541226 349 4 5
0.0560253699789 329 4 5
0.0 334 4 0
0.0 317 4 5
0.00845665961945 296 4 5
0.0169133192389 311 4 5
0.119450317125 339 4 4
0.0169133192389 330 4 5
0.119450317125 282 4 4
0.00845665961945 321 4 5
0.119450317125 293 4 4
0.119450317125 279 4 4
0.0560253699789 296 4 5
0.119450317125 274 4 4
0.119450317125 303 4 4
0.119450317125 275 4 4
0.0983086680761 290 4 5
0.0 303 4 5
0.0560253699789 303 4 5
0.0560253699789 355 4 5
0.0983086680761 300 4 5
0.119450317125 296 4 4
0.119450317125 279 4 4
0.119450317125 317 4 3
0.00845665961945 306 4 5
0.119450317125 279 4 4
0.0169133192389 297 4 5
0.119450317125 329 4 4
0.119450317125 297 4 3
0.0560253699789 322 4 5
0.0750528541226 310 4 5
0.0169133192389 302 4 5
0.0 338 4 5
0.119450317125 286 4 4
0.0274841437632 292 4 5
0.0750528541226 295 4 5
0.0169133192389 297 4 5
0.119450317125 301 4 4
0.0169133192389 290 4 5
0.00845665961945 327 4 5
0.0560253699789 308 4 5
0.119450317125 284 4 4
0.00845665961945 357 4 5
0.0983086680761 318 4 5
0.119450317125 309 4 4
0.119450317125 286 4 4
0.119450317125 356 4 3
0.0 374 4 0
0.119450317125 319 4 4
0.0 316 4 0
0.0274841437632 302 4 5
0.119450317125 299 4 4
0.119450317125 337 4 4
0.119450317125 297 4 4
0.119450317125 313 4 4
0.119450317125 278 4 4
0.00845665961945 311 4 5
0.119450317125 287 4 4
0.119450317125 286 4 4
0.119450317125 273 4 4
0.119450317125 312 4 4
0.0274841437632 316 4 5
0.119450317125 282 4 4
0.0274841437632 214 3 5
0.119450317125 205 3 4
0.119450317125 185 3 3
0.00845665961945 202 3 5
0.119450317125 184 3 4
0.0750528541226 245 3 5
0.0274841437632 190 3 5
0.119450317125 225 3 4
0.00845665961945 211 3 0
0.00845665961945 191 3 5
0.119450317125 175 3 4
0.119450317125 182 3 4
0.119450317125 189 3 4
0.00845665961945 221 3 0
0.119450317125 201 3 3
0.00845665961945 254 3 0
0.119450317125 173 3 4
0.00845665961945 221 3 5
0.119450317125 176 3 4
0.0750528541226 192 3 5
0.0274841437632 200 3 5
0.119450317125 197 3 4
0.119450317125 237 3 3
0.0750528541226 207 3 5
1.0 181 2 3
0.994714587738 193 2 0
1.0 186 2 3
0.994714587738 196 2 0
0.994714587738 202 2 0
1.0 175 2 3
0.994714587738 125 1 0
0.994714587738 127 1 0
1.0 87 1 5
0.994714587738 114 1 0
1.0 100 1 3
1.0 104 1 3
1.0 97 1 3

==> data/sys_strings.dat <==
attr, a6, b6, a5, b5, a1, b1, a2, b2, a3, b3, a4, b4
light                    ,0.000,17,0.000,12,0.000,10,0.000,14,0.000,16,0.000,19
temperature              ,0.000,27,0.000,34,0.000,13,0.000,20,0.000,27,0.000,31
dust                     ,0.000,13,0.000,10,0.006,9,0.000,14,0.000,11,0.000,10
humidity                 ,0.000,19,0.000,17,0.000,10,0.000,15,0.000,23,0.000,25
airquality\_raw          ,0.000,29,0.000,42,0.000,13,0.000,21,0.000,36,0.000,43


==> data/taxi_attr.dat <==
acc lut na cl
0.75821845175 281 3 5
0.997879109226 244 3 4
0.997879109226 209 3 3
0.338282078473 243 3 5
0.997879109226 217 3 4
0.406150583245 272 3 5
0.75821845175 223 3 5
0.997879109226 251 3 4
0.338282078473 234 3 0
0.338282078473 225 3 5
0.997879109226 201 3 4
0.997879109226 222 3 4
0.997879109226 219 3 4
0.338282078473 259 3 0
0.997879109226 246 3 3
0.338282078473 311 3 0
0.997879109226 200 3 4
0.338282078473 265 3 5
0.997879109226 198 3 4
0.406150583245 222 3 5
0.75821845175 243 3 5
0.997879109226 262 3 4
0.997879109226 288 3 3
0.406150583245 236 3 5
0.997879109226 242 4 4
0.997879109226 268 4 4
0.997879109226 243 4 4
0.0212089077413 303 4 5
0.0212089077413 287 4 5
0.0212089077413 307 4 0
0.0212089077413 283 4 5
0.492046659597 246 4 5
0.75821845175 292 4 5
0.997879109226 318 4 4
0.75821845175 337 4 5
0.997879109226 245 4 4
0.0212089077413 290 4 5
0.997879109226 272 4 4
0.997879109226 248 4 4
0.566277836691 246 4 5
0.997879109226 222 4 4
0.997879109226 264 4 4
0.997879109226 222 4 4
0.832449628844 245 4 5
0.492046659597 258 4 5
0.565217391304 259 4 5
0.0212089077413 330 4 5
0.832449628844 265 4 5
0.997879109226 284 4 4
0.997879109226 222 4 4
0.997879109226 290 4 3
0.0212089077413 262 4 5
0.997879109226 222 4 4
0.75821845175 264 4 5
0.997879109226 281 4 4
0.997879109226 245 4 3
0.0212089077413 290 4 5
0.0212089077413 260 4 5
0.75821845175 258 4 5
0.0212089077413 325 4 5
0.997879109226 234 4 4
0.75821845175 246 4 5
0.676564156946 247 4 5
0.75821845175 290 4 5
0.997879109226 272 4 4
0.75821845175 245 4 5
0.0212089077413 291 4 5
0.0212089077413 255 4 5
0.997879109226 233 4 4
0.0212089077413 339 4 5
0.832449628844 301 4 5
0.997879109226 265 4 4
0.997879109226 233 4 4
0.997879109226 351 4 3
0.0212089077413 368 4 0
0.997879109226 302 4 4
0.492046659597 271 4 0
0.75821845175 265 4 5
0.997879109226 279 4 4
0.997879109226 313 4 4
0.997879109226 267 4 4
0.997879109226 316 4 4
0.997879109226 223 4 4
0.492046659597 259 4 5
0.997879109226 243 4 4
0.997879109226 234 4 4
0.997879109226 221 4 4
0.997879109226 270 4 4
0.75821845175 305 4 5
0.997879109226 250 4 4
0.0212089077413 81 1 0
0.0212089077413 93 1 0
1.0 37 1 5
0.72216330859 65 1 0
1.0 56 1 3
1.0 71 1 3
1.0 49 1 3
0.75821845175 119 1 0
0.75821845175 138 1 0
1.0 76 1 5
0.75821845175 113 1 0
1.0 98 1 3
1.0 114 1 3
1.0 88 1 3
0.75821845175 264 3 5
1.0 239 3 4
1.0 207 3 3
0.0212089077413 229 3 5
1.0 217 3 4
0.0212089077413 265 3 5
0.75821845175 219 3 5
1.0 244 3 4
0.492046659597 232 3 0
0.566277836691 219 3 5
1.0 196 3 4
1.0 222 3 4
1.0 216 3 4
0.0212089077413 258 3 0
1.0 241 3 3
0.0212089077413 299 3 0
1.0 195 3 4
0.0212089077413 261 3 5
1.0 196 3 4
0.492046659597 220 3 5
0.75821845175 237 3 5
1.0 242 3 4
1.0 276 3 3
0.0212089077413 236 3 5
0.997879109226 268 4 4
0.997879109226 297 4 4
0.997879109226 272 4 4
0.406150583245 324 4 5
0.378579003181 310 4 5
0.338282078473 339 4 0
0.338282078473 315 4 5
0.338282078473 272 4 5
0.75821845175 319 4 5
0.997879109226 341 4 4
0.75821845175 370 4 5
0.997879109226 272 4 4
0.338282078473 311 4 5
0.997879109226 302 4 4
0.997879109226 277 4 4
0.378579003181 273 4 5
0.997879109226 251 4 4
0.997879109226 299 4 4
0.997879109226 249 4 4
0.832449628844 273 4 5
0.338282078473 285 4 5
0.367974549311 280 4 5
0.367974549311 361 4 5
0.832449628844 294 4 5
0.997879109226 312 4 4
0.997879109226 249 4 4
0.997879109226 317 4 3
0.338282078473 292 4 5
0.997879109226 251 4 4
0.75821845175 293 4 5
0.997879109226 303 4 4
0.997879109226 275 4 3
0.367974549311 319 4 5
0.406150583245 287 4 5
0.75821845175 286 4 5
0.338282078473 347 4 5
0.997879109226 261 4 4
0.75821845175 273 4 5
0.406150583245 274 4 5
0.75821845175 318 4 5
0.997879109226 292 4 4
0.75821845175 273 4 5
0.338282078473 312 4 5
0.378579003181 283 4 5
0.997879109226 261 4 4
0.338282078473 362 4 5
0.832449628844 328 4 5
0.997879109226 289 4 4
0.997879109226 258 4 4
0.997879109226 373 4 3
0.338282078473 400 4 0
0.997879109226 324 4 4
0.338282078473 298 4 0
0.75821845175 292 4 5
0.997879109226 308 4 4
0.997879109226 337 4 4
0.997879109226 288 4 4
0.997879109226 344 4 4
0.997879109226 250 4 4
0.338282078473 287 4 5
0.997879109226 265 4 4
0.997879109226 262 4 4
0.997879109226 249 4 4
0.997879109226 291 4 4
0.75821845175 332 4 5
0.997879109226 278 4 4
0.997879109226 235 4 4
0.997879109226 278 4 4
0.997879109226 254 4 4
0.0212089077413 315 4 5
0.0 295 4 5
0.0 328 4 0
0.0 277 4 5
0.492046659597 239 4 5
0.338282078473 297 4 5
0.997879109226 331 4 4
0.338282078473 349 4 5
0.997879109226 257 4 4
0.0212089077413 304 4 5
0.997879109226 283 4 4
0.997879109226 256 4 4
0.272534464475 260 4 5
0.997879109226 235 4 4
0.997879109226 276 4 4
0.997879109226 234 4 4
0.406150583245 261 4 5
0.191940615058 253 4 5
0.25980911983 273 4 5
0.0 348 4 5
0.406150583245 274 4 5
0.997879109226 297 4 4
0.997879109226 216 4 4
0.997879109226 299 4 3
0.0212089077413 256 4 5
0.997879109226 236 4 4
0.338282078473 277 4 5
0.997879109226 294 4 4
0.997879109226 259 4 3
0.0 293 4 5
0.0212089077413 273 4 5
0.338282078473 273 4 5
0.0 316 4 5
0.997879109226 246 4 4
0.75821845175 259 4 5
0.676564156946 258 4 5
0.338282078473 299 4 5
0.997879109226 277 4 4
0.338282078473 258 4 5
0.0212089077413 285 4 5
0.0 273 4 5
0.997879109226 246 4 4
0.0212089077413 353 4 5
0.406150583245 309 4 5
0.997879109226 275 4 4
0.997879109226 227 4 4
0.997879109226 360 4 3
0.0 385 4 0
0.997879109226 293 4 4
0.191940615058 285 4 0
0.75821845175 279 4 5
0.997879109226 289 4 4
0.997879109226 322 4 4
0.997879109226 257 4 4
0.997879109226 327 4 4
0.997879109226 236 4 4
0.492046659597 271 4 5
0.997879109226 253 4 4
0.997879109226 247 4 4
0.997879109226 234 4 4
0.997879109226 262 4 4
0.75821845175 316 4 5
0.997879109226 257 4 4
0.832449628844 249 3 5
0.997879109226 214 3 4
0.997879109226 184 3 3
0.0212089077413 204 3 5
0.997879109226 192 3 4
0.0212089077413 251 3 5
0.832449628844 195 3 5
0.997879109226 231 3 4
0.565217391304 209 3 0
0.566277836691 195 3 5
0.997879109226 171 3 4
0.997879109226 199 3 4
0.997879109226 193 3 4
0.0212089077413 240 3 0
0.997879109226 222 3 3
0.0212089077413 280 3 0
0.997879109226 171 3 4
0.0212089077413 235 3 5
0.997879109226 173 3 4
0.676564156946 197 3 5
0.832449628844 214 3 5
0.997879109226 228 3 4
0.997879109226 263 3 3
0.0212089077413 210 3 5
0.997879109226 181 2 3
0.832449628844 149 2 0
0.997879109226 153 2 3
0.832449628844 204 2 0
0.832449628844 168 2 0
0.997879109226 125 2 3
0.997879109226 410 5 4
0.378579003181 308 5 5
0.338282078473 371 5 5
0.492046659597 314 5 5
0.997879109226 325 5 4
0.0212089077413 399 5 5
0.997879109226 316 5 3
0.0 376 5 5
0.997879109226 324 5 4
0.25980911983 319 5 5
0.997879109226 406 5 4
0.997879109226 344 5 4
0.492046659597 301 5 5
0.492046659597 317 5 5
0.0212089077413 349 5 5
0.75821845175 306 5 5
0.75821845175 365 5 5
0.0212089077413 352 5 5
0.338282078473 432 5 5
0.566277836691 306 5 5
0.338282078473 305 5 5
0.997879109226 300 5 4
0.75821845175 323 5 5
0.997879109226 303 5 4
0.0 458 5 0
0.997879109226 441 5 3
0.492046659597 333 5 5
0.997879109226 293 5 4
0.0 343 5 5
0.997879109226 320 5 4
0.0212089077413 362 5 5
0.997879109226 354 5 4
0.221633085896 326 5 5
0.0212089077413 338 5 5
0.997879109226 306 5 4
0.0212089077413 428 5 5
0.0212089077413 314 5 5
0.832449628844 306 5 5
0.997879109226 321 5 4
0.0 412 5 5
0.997879109226 291 5 4
0.0 341 5 5
0.997879109226 374 5 4
0.997879109226 306 5 4
0.997879109226 321 5 4
0.75821845175 349 5 5
0.997879109226 342 5 4
0.997879109226 293 5 4
0.997879109226 282 5 4
0.997879109226 325 5 4
0.997879109226 349 5 4
0.338282078473 345 5 5
0.0 392 5 5
0.832449628844 360 5 5
0.0212089077413 391 5 5
0.997879109226 321 5 4
0.75821845175 400 5 5
0.997879109226 323 5 4
0.191940615058 326 5 5
0.997879109226 356 5 4
0.367974549311 393 5 5
0.997879109226 369 5 4
0.997879109226 386 5 4
0.378579003181 314 5 5
0.997879109226 284 5 4
0.832449628844 324 5 5
0.997879109226 321 5 4
0.997879109226 332 5 4
0.676564156946 306 5 5
0.191940615058 316 5 5
0.997879109226 307 5 4
0.367974549311 311 5 5
0.0 346 5 5
0.997879109226 293 5 4
0.997879109226 282 5 4
0.997879109226 303 5 4
0.0 320 5 5
0.338282078473 346 5 5
0.997879109226 328 5 4
0.378579003181 342 5 5
0.997879109226 283 5 4
0.997879109226 288 5 4
0.997879109226 347 5 4
0.367974549311 350 5 5
0.0 341 5 5
0.997879109226 302 5 4
0.997879109226 303 5 4
0.997879109226 355 5 4
0.75821845175 328 5 5
0.997879109226 277 5 4
0.338282078473 348 5 5
0.997879109226 332 5 4
0.406150583245 358 5 5
0.0 375 5 5
0.997879109226 374 5 4
0.997879109226 379 5 4
0.997879109226 357 5 4
0.75821845175 318 5 5
0.997879109226 341 5 4
0.191940615058 333 5 5
0.0212089077413 350 5 5
0.997879109226 294 5 4
0.997879109226 371 5 3
0.338282078473 320 5 5
0.0 379 5 5
0.0 392 5 0
0.338282078473 381 5 5
0.0212089077413 347 5 5
0.997879109226 370 5 4
0.997879109226 293 5 4
0.997879109226 374 5 4
0.0212089077413 318 5 5
0.0212089077413 365 5 5
0.997879109226 325 5 4
0.997879109226 283 5 4
0.0 361 5 5
0.406150583245 307 5 5
0.997879109226 305 5 4
0.997879109226 302 5 4
0.997879109226 403 5 4
0.997879109226 320 5 4
0.997879109226 282 5 4
0.338282078473 323 5 5
0.0212089077413 380 5 5
0.191940615058 343 5 0
0.0 373 5 5
0.406150583245 322 5 5
0.997879109226 307 5 4
0.997879109226 306 5 4
0.997879109226 332 5 4
0.565217391304 319 5 5
0.338282078473 331 5 5
0.997879109226 310 5 4
0.997879109226 295 5 4
0.997879109226 284 5 4
0.75821845175 352 5 5
0.997879109226 407 5 4
0.997879109226 294 5 4
0.997879109226 297 5 4
0.338282078473 396 5 5
0.997879109226 294 5 4
0.272534464475 306 5 5
0.997879109226 351 5 4
0.75821845175 306 5 5
0.338282078473 317 5 5
0.997879109226 336 5 4
0.997879109226 282 5 4
0.997879109226 282 5 4
0.997879109226 345 5 4
0.222693531283 320 5 5
0.997879109226 297 5 4
0.997879109226 325 5 4
0.0 429 5 5
0.0212089077413 320 5 5
0.0 419 5 5
0.997879109226 354 5 4
0.844114528102 103 1 0
0.844114528102 120 1 0
1.0 63 1 5
0.844114528102 92 1 0
1.0 84 1 3
1.0 96 1 3
1.0 75 1 3
1.0 191 2 3
0.492046659597 166 2 0
1.0 163 2 3
0.0212089077413 212 2 0
0.0212089077413 183 2 0
1.0 143 2 3
1.0 158 2 3
0.566277836691 139 2 0
1.0 136 2 3
0.0212089077413 180 2 0
0.0212089077413 148 2 0
1.0 115 2 3
1.0 193 2 3
0.75821845175 170 2 0
1.0 173 2 3
0.75821845175 215 2 0
0.75821845175 189 2 0
1.0 146 2 3
1.0 196 2 3
0.338282078473 177 2 0
1.0 171 2 3
0.338282078473 217 2 0
0.338282078473 193 2 0
1.0 153 2 3
0.832449628844 270 3 5
0.997879109226 230 3 4
0.997879109226 201 3 3
0.378579003181 224 3 5
0.997879109226 205 3 4
0.406150583245 264 3 5
0.832449628844 216 3 5
0.997879109226 243 3 4
0.367974549311 217 3 0
0.378579003181 215 3 5
0.997879109226 192 3 4
0.997879109226 220 3 4
0.997879109226 211 3 4
0.367974549311 257 3 0
0.997879109226 233 3 3
0.367974549311 299 3 0
0.997879109226 192 3 4
0.378579003181 251 3 5
0.997879109226 190 3 4
0.406150583245 214 3 5
0.832449628844 235 3 5
0.997879109226 249 3 4
0.997879109226 275 3 3
0.406150583245 228 3 5
0.943796394486 105 1 0
0.943796394486 125 1 0
0.997879109226 62 1 5
0.943796394486 90 1 0
0.997879109226 86 1 3
0.997879109226 110 1 3
0.997879109226 73 1 3
0.997879109226 174 2 3
0.676564156946 140 2 0
0.997879109226 136 2 3
0.0212089077413 202 2 0
0.0212089077413 153 2 0
0.997879109226 116 2 3
0.338282078473 250 3 5
1.0 226 3 4
1.0 198 3 3
0.0 222 3 5
1.0 204 3 4
0.0212089077413 254 3 5
0.338282078473 210 3 5
1.0 234 3 4
0.191940615058 223 3 0
0.272534464475 211 3 5
1.0 187 3 4
1.0 204 3 4
1.0 206 3 4
0.0 250 3 0
1.0 228 3 3
0.0 286 3 0
1.0 186 3 4
0.0 247 3 5
1.0 186 3 4
0.492046659597 210 3 5
0.338282078473 228 3 5
1.0 229 3 4
1.0 263 3 3
0.0212089077413 226 3 5
0.997879109226 235 4 4
0.997879109226 250 4 4
0.997879109226 233 4 4
0.0212089077413 293 4 5
0.0 273 4 5
0.0 298 4 0
0.0 273 4 5
0.566277836691 238 4 5
0.367974549311 280 4 5
0.997879109226 303 4 4
0.367974549311 323 4 5
0.997879109226 240 4 4
0.0212089077413 280 4 5
0.997879109226 255 4 4
0.997879109226 225 4 4
0.272534464475 238 4 5
0.997879109226 213 4 4
0.997879109226 262 4 4
0.997879109226 212 4 4
0.406150583245 236 4 5
0.222693531283 250 4 5
0.25980911983 250 4 5
0.0 323 4 5
0.406150583245 251 4 5
0.997879109226 268 4 4
0.997879109226 213 4 4
0.997879109226 281 4 3
0.0212089077413 247 4 5
0.997879109226 214 4 4
0.378579003181 244 4 5
0.997879109226 271 4 4
0.997879109226 237 4 3
0.0 271 4 5
0.0212089077413 249 4 5
0.367974549311 241 4 5
0.0 309 4 5
0.997879109226 224 4 4
0.832449628844 236 4 5
0.676564156946 237 4 5
0.378579003181 272 4 5
0.997879109226 254 4 4
0.378579003181 236 4 5
0.0212089077413 279 4 5
0.0 251 4 5
0.997879109226 224 4 4
0.0212089077413 320 4 5
0.406150583245 287 4 5
0.997879109226 253 4 4
0.997879109226 226 4 4
0.997879109226 334 4 3
0.0 350 4 0
0.997879109226 285 4 4
0.221633085896 255 4 0
0.832449628844 255 4 5
0.997879109226 266 4 4
0.997879109226 301 4 4
0.997879109226 252 4 4
0.997879109226 298 4 4
0.997879109226 214 4 4
0.565217391304 249 4 5
0.997879109226 229 4 4
0.997879109226 225 4 4
0.997879109226 212 4 4
0.997879109226 256 4 4
0.832449628844 291 4 5
0.997879109226 234 4 4
1.0 266 4 4
1.0 283 4 4
1.0 268 4 4
0.0212089077413 314 4 5
0.0 305 4 5
0.0 329 4 0
0.0 305 4 5
0.566277836691 269 4 5
0.338282078473 311 4 5
1.0 324 4 4
0.338282078473 344 4 5
1.0 271 4 4
0.0212089077413 307 4 5
1.0 284 4 4
1.0 257 4 4
0.272534464475 270 4 5
1.0 244 4 4
1.0 290 4 4
1.0 244 4 4
0.338282078473 269 4 5
0.222693531283 282 4 5
0.191940615058 282 4 5
0.0 345 4 5
0.338282078473 287 4 5
1.0 290 4 4
1.0 246 4 4
1.0 306 4 3
0.0212089077413 278 4 5
1.0 246 4 4
0.378579003181 277 4 5
1.0 293 4 4
1.0 269 4 3
0.0 306 4 5
0.0212089077413 285 4 5
0.338282078473 281 4 5
0.0 340 4 5
1.0 255 4 4
0.75821845175 268 4 5
0.492046659597 269 4 5
0.378579003181 305 4 5
1.0 290 4 4
0.378579003181 269 4 5
0.0212089077413 310 4 5
0.0 283 4 5
1.0 256 4 4
0.0212089077413 348 4 5
0.338282078473 308 4 5
1.0 286 4 4
1.0 257 4 4
1.0 354 4 3
0.0 378 4 0
1.0 317 4 4
0.191940615058 293 4 0
0.75821845175 286 4 5
1.0 288 4 4
1.0 322 4 4
1.0 284 4 4
1.0 320 4 4
1.0 244 4 4
0.492046659597 281 4 5
1.0 263 4 4
1.0 257 4 4
1.0 243 4 4
1.0 288 4 4
0.75821845175 313 4 5
1.0 264 4 4
1.0 162 2 3
0.272534464475 147 2 0
1.0 140 2 3
0.0 183 2 0
0.0 159 2 0
1.0 123 2 3
0.997879109226 190 2 3
0.406150583245 161 2 0
0.997879109226 158 2 3
0.406150583245 211 2 0
0.406150583245 174 2 0
0.997879109226 137 2 3
0.75821845175 273 3 5
0.997879109226 251 3 4
0.997879109226 201 3 3
0.75821845175 247 3 5
0.997879109226 231 3 4
0.832449628844 269 3 5
0.75821845175 214 3 5
0.997879109226 248 3 4
0.75821845175 226 3 0
0.75821845175 227 3 5
0.997879109226 203 3 4
0.997879109226 213 3 4
0.997879109226 218 3 4
0.75821845175 262 3 0
0.997879109226 240 3 3
0.75821845175 309 3 0
0.997879109226 190 3 4
0.75821845175 272 3 5
0.997879109226 191 3 4
0.832449628844 214 3 5
0.75821845175 234 3 5
0.997879109226 252 3 4
0.997879109226 283 3 3
0.832449628844 233 3 5
0.75821845175 287 3 5
1.0 257 3 4
1.0 230 3 3
0.378579003181 251 3 5
1.0 232 3 4
0.338282078473 282 3 5
0.75821845175 242 3 5
1.0 262 3 4
0.338282078473 255 3 0
0.378579003181 243 3 5
1.0 219 3 4
1.0 245 3 4
1.0 238 3 4
0.338282078473 286 3 0
1.0 257 3 3
0.338282078473 318 3 0
1.0 218 3 4
0.378579003181 277 3 5
1.0 218 3 4
0.338282078473 244 3 5
0.75821845175 261 3 5
1.0 265 3 4
1.0 294 3 3
0.338282078473 261 3 5
0.428419936373 117 1 0
0.428419936373 126 1 0
1.0 72 1 5
0.428419936373 101 1 0
1.0 94 1 3
1.0 102 1 3
1.0 85 1 3
0.997879109226 214 2 3
0.75821845175 175 2 0
0.997879109226 174 2 3
0.75821845175 234 2 0
0.75821845175 194 2 0
0.997879109226 152 2 3
0.378579003181 236 3 5
1.0 216 3 4
1.0 188 3 3
0.0 213 3 5
1.0 194 3 4
0.0212089077413 241 3 5
0.378579003181 200 3 5
1.0 219 3 4
0.222693531283 213 3 0
0.272534464475 201 3 5
1.0 177 3 4
1.0 190 3 4
1.0 198 3 4
0.0 230 3 0
1.0 212 3 3
0.0 271 3 0
1.0 176 3 4
0.0 237 3 5
1.0 176 3 4
0.566277836691 200 3 5
0.378579003181 208 3 5
1.0 214 3 4
1.0 248 3 3
0.0212089077413 209 3 5
0.75821845175 267 3 5
0.997879109226 221 3 4
0.997879109226 197 3 3
0.0212089077413 213 3 5
0.997879109226 193 3 4
0.0212089077413 266 3 5
0.75821845175 208 3 5
0.997879109226 244 3 4
0.492046659597 222 3 0
0.492046659597 197 3 5
0.997879109226 173 3 4
0.997879109226 207 3 4
0.997879109226 206 3 4
0.0212089077413 253 3 0
0.997879109226 227 3 3
0.0212089077413 304 3 0
0.997879109226 184 3 4
0.0212089077413 242 3 5
0.997879109226 186 3 4
0.676564156946 208 3 5
0.75821845175 228 3 5
0.997879109226 246 3 4
0.997879109226 281 3 3
0.0212089077413 223 3 5
0.406150583245 244 3 5
0.997879109226 209 3 4
0.997879109226 182 3 3
0.0 206 3 5
0.997879109226 187 3 4
0.0212089077413 250 3 5
0.406150583245 194 3 5
0.997879109226 228 3 4
0.25980911983 207 3 0
0.272534464475 194 3 5
0.997879109226 170 3 4
0.997879109226 191 3 4
0.997879109226 190 3 4
0.0 228 3 0
0.997879109226 211 3 3
0.0 278 3 0
0.997879109226 170 3 4
0.0 230 3 5
0.997879109226 170 3 4
0.676564156946 194 3 5
0.406150583245 208 3 5
0.997879109226 223 3 4
0.997879109226 257 3 3
0.0212089077413 207 3 5
1.0 179 2 3
0.378579003181 165 2 0
1.0 153 2 3
0.378579003181 201 2 0
0.378579003181 173 2 0
1.0 141 2 3

==> data/taxi_strings.dat <==
attr, a6, b6, a5, b5, a1, b1, a2, b2, a3, b3, a4, b4
tolls\_amount           , 0.000,    36, 0.000,    27, 1.000,    12, 0.000,    21, 0.000,    30, 0.000,    42
trip\_distance          , 0.000,    39, 0.000,    27, 0.000,    11, 0.000,    24, 0.000,    31, 0.000,    48
fare\_amount            , 0.000,    34, 0.000,    24, 0.000,    12, 0.000,    22, 0.000,    30, 0.000,    36
trip\_time\_in\_secs    , 0.000,    50, 0.000,    39, 0.000,    11, 0.000,    26, 0.000,    38, 0.000,    54
tip\_amount             , 0.000,    31, 0.000,    25, 0.000,    12, 0.000,    22, 0.000,    26, 0.000,    32

==> data/twitter_blocklen.csv <==
bl, crea_f, crea_l, user_f, user_l, loca_f, loca_l, lang_f, lang_l, favo_f, favo_l
1,    0.2,     12, 245.48,      9,    7.1,     13,   30.2,      9,   0.14,     12
2,    0.0,     18,    0.0,     13,    0.0,     18,    0.0,     11,    0.0,     23
3,    0.0,     26,    0.0,     12,    0.0,     23,    0.0,     12,    0.0,     40
4,    0.0,     26,       ,       ,    0.0,     28,       ,       ,    0.0,     46
5,    0.0,     31,    0.0,     10,    0.0,     17,    0.0,     10,    0.0,     47

==> data/twitter_strings.dat <==
attr                     ,    a5,    b5,    a6,    b6,    a1,    b1,    a2,    b2,    a3,    b3,    a4,    b4
created\_at              , 0.000,    31, 0.000,    21, 0.001,    12, 0.000,    18, 0.000,    26, 0.000,    26
user                     , 0.000,    10, 0.000,    14, 1.000,     9, 0.000,    14, 0.000,    12, 0.000,    10
location                 , 0.000,    17, 0.000,    18, 0.049,    13, 0.000,    18, 0.000,    23, 0.000,    28
lang                     , 0.000,    10, 0.000,    12, 0.181,     9, 0.000,    11, 0.000,    12, 0.000,    10
favourites\_count        , 0.000,    47, 0.000,    34, 0.001,    12, 0.000,    23, 0.000,    40, 0.000,    46
